Beyond 5G: Leveraging Cell Free TDD Massive MIMO using Cascaded Deep learning

This paper deals with the calibration of Time Division Duplexing (TDD) reciprocity in an Orthogonal Frequency Division Multiplexing (OFDM) based Cell Free Massive MIMO system where the responses of the (Radio Frequency) RF chains render the end to end channel non-reciprocal, even though the physical wireless channel is reciprocal. We further address the non-availability of the uplink channel estimates at locations other than pilot subcarriers and propose a single-shot solution to estimate the downlink channel at all subcarriers from the uplink channel at selected pilot subcarriers. We propose a cascade of two Deep Neural Networks (DNN) to achieve the objective. The proposed method is easily scalable and removes the need for relative reciprocity calibration based on the cooperation of antennas, which usually introduces dependency in Cell Free Massive MIMO systems.

==> data/mse_mismatch.csv <==
TDL_E_x,TDL_E_y,TDL_D_x,TDL_D_y,TDL_C_x,TDL_C_y,TDL_B_x,TDL_B_y,True_TDL_A_x,True_TDL_A_y,TDL_E_ReLU_y,TDL_D_ReLU_y,TDL_C_ReLU_y,TDL_B_ReLU_y,TDL_A_ReLU_y
0,0.6529,0,0.6842,0,0.462,0,0.1512,0,0.103,0.6431,0.6736,0.4571,0.1479,0.101
3,0.5806,3,0.5808,3,0.446,3,0.1282,3,0.0495,0.5783,0.5781,0.4389,0.1402,0.0501
5,0.5497,5,0.5671,5,0.4576,5,0.1067,5,0.0254,0.5373,0.5567,0.4489,0.1017,0.0232
7,0.536,7,0.5548,7,0.4461,7,0.1043,7,0.0108,0.5243,0.5461,0.4391,0.1006,0.0104
10,0.5231,10,0.5433,10,0.4481,10,0.1015,10,0.0082,0.5176,0.5351,0.4326,0.1017,0.0078
12,0.5357,12,0.5286,12,0.4512,12,0.0996,12,0.0054,0.5101,0.5194,0.4512,0.0998,0.0049
15,0.5036,15,0.5138,15,0.4529,15,0.0903,15,0.0027,0.5028,0.5076,0.4529,0.0943,0.0023
22,0.4952,22,0.5173,22,0.3788,22,0.0977,22,0.00073665,0.4931,0.4999,0.3788,0.0977,0.000723


==> data/mse_pilot.csv <==
Wiener_filter_x,Wiener_filter_y,DNN_x,DNN_y,Linear_x,Linear_y,DNN_ReLU_x,DNN_ReLU_y
2,0.00050612,2,0.0021,2,0.0162,2,0.0019
4,0.00083154,4,0.001337,4,0.0548,4,0.001152
6,0.002281,6,0.001342,6,0.0767,6,0.001261
12,0.002572,12,0.001421,12,0.2381,12,0.00131
24,0.01211,24,0.001625,24,0.9075,24,0.001501
36,0.02548,36,0.002035,36,1.5672,36,0.001981


==> data/mse_snr_cascade.csv <==
TDL_E_x,TDL_E_y,TDL_D_x,TDL_D_y,TDL_C_x,TDL_C_y,TDL_B_x,TDL_B_y,TDL_A_x,TDL_A_y,TDL_A_ReLU_x,TDL_A_ReLU_y,TDL_B_ReLU_y,TDL_C_ReLU_y,TDL_D_ReLU_y,TDL_E_ReLU_y
0,0.1952,0,0.19642,0,0.1451,0,0.09854,0,0.1469,0,0.1401,0.09142,0.1378,0.19101,0.1901
3,0.1254,3,0.1578,3,0.08762,3,0.07642,3,0.09151,3,0.08967,0.06781,0.08122,0.1512,0.1174
5,0.06124,5,0.07811,5,0.07896,5,0.03145,5,0.0775,5,0.06982,0.02342,0.07126,0.07211,0.05624
7,0.04981,7,0.05472,7,0.04323,7,0.01358,7,0.0436,7,0.0391,0.00978,0.03713,0.04772,0.04282
10,0.01261,10,0.01232,10,0.03081,10,0.008456,10,0.01031,10,0.09071,0.008101,0.02981,0.00932,0.0118
12,0.0096,12,0.008972,12,0.01411,12,0.005125,12,0.005961,12,0.005143,0.004925,0.01123,0.008127,0.0089
15,0.00751,15,0.006379,15,0.0099,15,0.00249,15,0.0029,15,0.0022,0.00201,0.0092,0.005779,0.00712
22,0.00138,22,0.00178,22,0.00132,22,0.00109,22,0.00068996,22,0.00063,0.00098,0.00113,0.00121,0.00129


==> data/mse_snr_compare.csv <==
TDLE_DNN_x,TDLE_DNN_y,TDLE_DNNReLU_x,TDLE_DNNReLU_y,TDLE_Wiener_x,TDLE_Wiener_y,TDLE_Linear_x,TDLE_Linear_y,TDLA_Wiener_x,TDLA_Wiener_y,TDLA_DNN_x,TDLA_DNN_y,TDLA_DNNReLU_x,TDLA_DNNReLU_y,TDLA_Linear_x,TDLA_Linear_y
22,0.0018,22,0.0011,22,0.3251,22,0.8115,22,0.1633,22,0.0018,22,0.000723,22,0.7811
19,0.0074,19,0.0032,19,0.6824,19,3.7555,19,0.4314,19,0.0025,19,0.00094,19,3.8122
17,0.0092,17,0.0051,17,0.8641,17,7.5044,17,0.6446,17,0.0049,17,0.00131,17,7.5337
15,0.0186,15,0.0069,15,1.1413,15,11.9367,15,0.8637,15,0.0073,15,0.0023,15,11.8605
12,0.0278,12,0.0089,12,1.7699,12,23.641,12,1.3731,12,0.0119,12,0.0049,12,23.6111
10,0.0377,10,0.0165,10,2.4682,10,37.5454,10,2.0273,10,0.0254,10,0.0078,10,37.4822
7,0.0842,7,0.0264,7,3.5317,7,58.988,7,3.2219,7,0.0495,7,0.0104,7,59.2615
0,0.182,0,0.176,0,6.5724,0,117.2909,0,6.1918,0,0.103,0,0.101,0,118.2371


==> data/mse_snr_oracle.csv <==
TDL_E_x,TDL_E_y,TDL_D_x,TDL_D_y,TDL_C_x,TDL_C_y,TDL_B_x,TDL_B_y,TDL_A_x,TDL_A_y,TDL_E_ReLU_y,TDL_D_ReLU_y,TTDL_C_ReLU_y ,TDL_B_ReLU_y ,TDL_A_ReLU_y 
0,0.182,0,0.1615,0,0.0934,0,0.0564,0,0.103,0.176,0.1509,0.0923,0.0549,0.101
3,0.0842,3,0.1128,3,0.0546,3,0.0417,3,0.0495,0.0813,0.1112,0.0517,0.0401,0.0501
5,0.0377,5,0.0521,5,0.0529,5,0.0198,5,0.0254,0.0345,0.0488,0.0509,0.0187,0.0232
7,0.0278,7,0.0301,7,0.0291,7,0.0119,7,0.0108,0.0264,0.0289,0.0279,0.0108,0.0104
10,0.0186,10,0.0108,10,0.0151,10,0.0073,10,0.0082,0.0165,0.0101,0.0134,0.0069,0.0078
12,0.0092,12,0.0086,12,0.0133,12,0.0049,12,0.0054,0.0089,0.0078,0.0122,0.0042,0.0049
15,0.0074,15,0.0065,15,0.0096,15,0.0025,15,0.0027,0.0069,0.0059,0.0085,0.0021,0.0023
22,0.0014,22,0.0018,22,0.0013,22,0.0012,22,0.00073665,0.0011,0.0016,0.0012,0.0009,0.000723


==> data/snr_acc.csv <==
data1_x,data1_y,dataReLU_x,dataReLU_y
0,0.5933,0,0.6537
3,0.8115,3,0.842
5,0.8942,5,0.914
7,0.9589,7,0.9511
10,0.9768,10,0.98667
12,0.9897,12,0.99714
15,1,15,1
22,1,22,1
30,1,30,1

